Polar and Convolutional Codes for the Unequal Message Protection Problem

This paper proposes the design of polar and convolutional coset codes for the unequal message protection (UMP) in the short blocklength regime, to overcome the rate loss introduced by preamble-based solutions. After providing conditions to ensure message class disjointness, a two-step decoding architecture is proposed: it first identifies the message class via a likelihood ratio test--computable exactly for convolutional codes and approximated for polar codes--and subsequently performs maximum (or near) likelihood decoding among the codewords of the chosen message class. Numerical results show that our construction closely tracks finite-length benchmarks. Specifically, the analyzed CRC-aided polar codes perform comparable to existing polar code approaches, without requiring specific code design, while offering a robust and spectrally efficient solution for UMP scenarios.

==> figures/NA_Bound_Draper.txt <==
n   EsN0dB
32	1.08300000000000
40	0.810700000000000
48	0.596000000000000
56	0.419000000000000
64	0.269200000000000
72	0.139900000000000
80	0.0267800000000000
88	-0.0734400000000000
96	-0.163100000000000
104	-0.243900000000000
112	-0.317400000000000
120	-0.384500000000000
128	-0.446200000000000
136	-0.503200000000000
144	-0.556000000000000
152	-0.605200000000000
160	-0.651200000000000
168	-0.694200000000000
176	-0.734700000000000
184	-0.772800000000000
192	-0.808800000000000
200	-0.842800000000000
208	-0.875200000000000
216	-0.905900000000000
224	-0.935100000000000
232	-0.962900000000000
240	-0.989500000000000
248	-1.01500000000000
256	-1.03900000000000
264	-1.06300000000000
272	-1.08500000000000
280	-1.10700000000000
288	-1.12700000000000
296	-1.14700000000000
304	-1.16700000000000
312	-1.18500000000000
320	-1.20300000000000
328	-1.22000000000000
336	-1.23700000000000
344	-1.25300000000000
352	-1.26900000000000
360	-1.28400000000000
368	-1.29900000000000
376	-1.31400000000000
384	-1.32700000000000
392	-1.34100000000000
400	-1.35400000000000
408	-1.36700000000000
416	-1.37900000000000
424	-1.39200000000000
432	-1.40300000000000
440	-1.41500000000000
448	-1.42600000000000
456	-1.43700000000000
464	-1.44800000000000
472	-1.45800000000000
480	-1.46800000000000
488	-1.47800000000000
496	-1.48800000000000
504	-1.49800000000000
512	-1.50700000000000
